Convex Chance-Constrained Programs with Wasserstein Ambiguity

Chance constraints yield non-convex feasible regions in general. In particular, when the uncertain parameters are modeled by a Wasserstein ball, arXiv:1806.07418 and arXiv:1809.00210 showed that the distributionally robust (pessimistic) chance constraint admits a mixed-integer conic representation. This paper identifies sufficient conditions that lead to convex feasible regions of chance constraints with Wasserstein ambiguity. First, when uncertainty arises from the right-hand side of a pessimistic joint chance constraint, we show that the ensuing feasible region is convex if the Wasserstein ball is centered around a log-concave distribution (or, more generally, an $\alpha$-concave distribution with $\alpha \geq -1$). In addition, we propose a block coordinate ascent algorithm and prove its convergence to global optimum, as well as the rate of convergence. Second, when uncertainty arises from the left-hand side of a pessimistic two-sided chance constraint, we show the convexity if the Wasserstein ball is centered around an elliptical and star-unimodal distribution. In addition, we propose a family of second-order conic inner approximations, and we bound their approximation error and prove their asymptotic exactness. Furthermore, we extend the convexity results to optimistic chance constraints.

==> exps/SDC-N10T5-epsi0.1-seed7283.csv <==
budget,  radius
124.6771857254005,  2.151388599713136e-101,                                        
174.5480600155607,  3.0825660673220723e-38,                                        
224.4189343057209,  2.661493892756785e-06,                                         
274.28980859588114, 0.293069114771086,                                              
324.16068288604134, 1.2904740388186458,                                             
374.03155717620155, 2.287895608024513,                                              
498.708742901602,   3.671227270553274,                                            
623.3859286270025,  4.696325006749575,                                             
748.0631143524031,   5.0639218706373725                                            


==> exps/SDC-N10T5-epsi0.15-seed7283.csv <==
budget,  radius
124.6771857254005,  2.5112322597799386e-114,
174.5480600155607,  4.5337864829719726e-46,
224.4189343057209,  1.0401308740654273e-05,
274.28980859588114, 0.4748614985687776,
324.16068288604134, 1.9709848304068895,
374.03155717620155, 3.4670339452747676,
498.708742901602,   5.4776473821964125,
623.3859286270025,  7.312709669689873,
748.0631143524031,   8.851180657026944












==> exps/SDC-N10T5-epsi0.2-seed7283.csv <==
budget,  radius
124.6771857254005,  1.3169037749652608e-113,
174.5480600155607,  3.319550303253815e-47,
224.4189343057209,  1.0401328003662767e-05,
274.28980859588114, 0.6693731167742256,
324.16068288604134, 2.664204234668869,
374.03155717620155, 4.65895327131058,
498.708742901602,   7.126888424855366,
623.3859286270025,  9.95957874170692,
748.0631143524031,  12.137149535992684




















==> exps/SDC-N30T20-epsi0.1-seed1116.csv <==
budget,  radius
22.3646697607458,  6.504042236894952e-32,                                     
31.31053766504412,  3.3514338285839045e-11,                                     
40.25640556934244,  0.019561119179553603,                                       
49.202273473640766,  0.04509024690018437,                                         
58.14814137793908,  0.9029025589541106,                                         
67.09400928223741,  1.7972797964088478,                                         
89.4586790429832,  3.9720881045933965,                                        
111.823348803729,  4.1521113326675476,                                        




   
  
 
 
 
 


==> exps/SDC-N30T20-epsi0.15-seed1116.csv <==
budget,  radius
22.3646697607458,  7.349260077838866e-32,                                    
31.31053766504412,  2.3248100832818035e-11,                                    
40.25640556934244,  0.020487292106587916,                                      
49.202273473640766,  0.1243727042700129,                                         
58.14814137793908,  1.4295641665976326,                                        
67.09400928223741,  2.771389990995665,                                         
89.4586790429832,  5.547572428154197,                                        
111.823348803729,  6.335216306306911,                                        




   
  
 
 
 
 
              
               
             
           
           
          
          
          
          

==> exps/SDC-N30T20-epsi0.2-seed1116.csv <==
budget,  radius
22.3646697607458,  4.206085263425598e-32,                                    
31.31053766504412 ,  3.223015213216146e-11,                                     
40.25640556934244 ,  0.022617897467392713,                                      
49.202273473640766,  0.23105767178292114,                                        
58.14814137793908 ,  1.983315189027694,                                         
67.09400928223741 ,  3.7722548783860077,                                        
89.4586790429832  ,  6.894777053448287,                                        
111.823348803729  ,  8.470740497629365,                                        




   
  
 
 
 
 
                          
                          
                         
                        
                      
                       
                      
                      
                     
